Trace Repair for Temporal Behavior Trees

We present methods for repairing traces against specifications given as temporal behavior trees (TBT). TBT are a specification formalism for action sequences in robotics and cyber-physical systems, where specifications of sub-behaviors, given in signal temporal logic, are composed using operators for sequential and parallel composition, fallbacks, and repetition. Trace repairs are useful to explain failures and as training examples that avoid the observed problems. In principle, repairs can be obtained via mixed-integer linear programming (MILP), but this is far too expensive for practical applications. We present two practical repair strategies: (1) incremental repair, which reduces the MILP by splitting the trace into segments, and (2) landmark-based repair, which solves the repair problem iteratively using TBT's robust semantics as a heuristic that approximates MILP with more efficient linear programming. In our experiments, we were able to repair traces with more than 25,000 entries in under ten minutes, while MILP runs out of memory.

==> plots/landmark_graph_without_bullet.txt <==
0 11.461533784866333 6434.836655522017
3 13.903353691101074 5636.986655522007
4 14.807677745819092 5297.0470684879565
12 19.42932391166687 5194.317382794746
45 42.27602934837341 5157.751255131398
46 43.63474464416504 5144.190005131399
143 134.73041200637817 5143.252505131399
0 305.01 5143.252505131399

